HOI4ABOT: Human-Object Interaction Anticipation for Human Intention Reading Collaborative roBOTs

Robots are becoming increasingly integrated into our lives, assisting us in various tasks. To ensure effective collaboration between humans and robots, it is essential that they understand our intentions and anticipate our actions. In this paper, we propose a Human-Object Interaction (HOI) anticipation framework for collaborative robots. We propose an efficient and robust transformer-based model to detect and anticipate HOIs from videos. This enhanced anticipation empowers robots to proactively assist humans, resulting in more efficient and intuitive collaborations. Our model outperforms state-of-the-art results in HOI detection and anticipation in VidHOI dataset with an increase of 1.76% and 1.04% in mAP respectively while being 15.4 times faster. We showcase the effectiveness of our approach through experimental results in a real robot, demonstrating that the robot's ability to anticipate HOIs is key for better Human-Robot Interaction. More information can be found on our project webpage: https://evm7.github.io/HOI4ABOT_page/

==> data/Ours_dual.csv <==
num_interaction,GFLOPs,mean inference ms,std inference ms,params
3,0,18.37961483001709,0.45323874426739125,0
36,0,30.95877766609192,0.8110055897724499,0
12,0,22.941020965576172,2.0149268006856196,0
144,0,78.64517974853516,1.1670176209588745,0
15,0,23.411364555358887,0.6701646589801126,0
49,0,38.02496385574341,0.8288935512954553,0
63,0,42.85344648361206,0.794404652490458,0
9,0,21.388706922531128,0.8023542725817951,0
40,0,34.209003925323486,0.8079536883413584,0
102,0,61.42241859436035,3.694723415473357,0
90,0,54.54943370819092,2.4042371196680214,0
54,0,39.41134691238403,0.9743217213886075,0
28,0,29.077902793884277,0.6752767745552581,0
128,0,70.5751702785492,1.4439171378709355,0
110,0,63.89632606506347,1.126369952507029,0
48,0,37.56711769104004,0.8385665591961339,0
32,0,30.701151132583618,1.4643861499248971,0
7,0,20.73638939857483,0.5269041449313937,0
4,0,19.774463415145874,0.5101146996026277,0
16,0,23.94019627571106,0.718547670248403,0
20,0,26.08995223045349,0.7150331663704095,0
5,0,20.167171955108643,0.5007979528473601,0
14,0,23.255966663360596,0.675163668431857,0
18,0,24.583906888961792,0.7597297081543923,0
10,0,22.071470975875854,0.602252169133759,0
72,0,47.14039993286133,0.8964056544766824,0
84,0,52.746286153793335,0.9450398115402028,0
2,0,19.038416147232056,0.4392744733030524,0
112,0,65.10480618476868,1.1484957553427053,0
33,0,30.6312735080719,0.676305403972958,0
8,0,21.022780656814575,0.6762301185185113,0
50,0,38.261590003967285,0.9806656263705564,0
45,0,36.12597870826721,0.7952697404949137,0
1,0,18.786280393600464,0.3980115099959912,0
42,0,34.755104064941406,0.733426857634228,0
30,0,29.674525499343872,0.6922527776148455,0
81,0,51.46747040748596,0.9056063617722,0
27,0,28.52717900276184,0.7354264715242298,0
24,0,27.403547763824463,0.7347415918805182,0
96,0,57.902076959609985,1.1358530522559365,0
35,0,31.301095008850094,0.6987058048539119,0
6,0,20.399908542633057,0.5106449180226419,0
130,0,72.57325100898743,1.2611822273555247,0
21,0,26.11845350265503,0.7511669588708809,0
77,0,52.53460931777954,5.669034285839901,0
25,0,29.113760948181152,2.6546198941517507,0
56,0,41.058932065963745,0.8769059260767375,0


==> data/Ours_stacked.csv <==
num_interaction,GFLOPs,mean inference ms,std inference ms,params
3,0,17.34428596496582,0.423296334763984,0
36,0,30.72849464416504,0.7809240785489125,0
12,0,21.92473840713501,0.601259035167727,0
144,0,75.4499580860138,1.0452507348013558,0
15,0,22.536625623703003,0.649643450796678,0
49,0,36.87877154350281,0.8773329973440244,0
63,0,42.87814998626709,0.8458060855133149,0
9,0,20.292123079299927,0.7865834328360704,0
40,0,32.9773211479187,0.7469413610653398,0
102,0,59.22769260406494,1.0340176355695752,0
90,0,53.53164482116699,1.0823597108543062,0
54,0,38.259552001953125,0.8375381724695125,0
28,0,27.969741344451904,0.7398465011827376,0
128,0,68.59085416793823,0.9736169577548021,0
110,0,62.29714345932007,0.9066509705871437,0
48,0,36.10660362243652,0.8282339721354594,0
32,0,29.38765835762024,0.6894212131602405,0
7,0,19.761679887771606,0.6289288239075234,0
4,0,18.523219347000122,0.46306366741389693,0
16,0,23.133111715316772,0.6982484118490888,0
20,0,25.2468683719635,1.0496333417120796,0
5,0,19.442620515823364,0.6692892919781632,0
14,0,22.520728588104248,0.6767027972918459,0
18,0,23.744511127471924,0.6587294145959867,0
10,0,21.50964379310608,0.5523078473301678,0
72,0,45.25090742111206,0.959211077065797,0
84,0,51.42430329322815,1.0024501732307545,0
2,0,17.8470356464386,0.49959726546197103,0
112,0,62.94414615631104,1.0167448465361133,0
33,0,29.72340679168701,0.6982026464611399,0
8,0,20.011038064956665,0.6279676989795487,0
50,0,36.89538812637329,0.9046716391700007,0
45,0,35.01697754859924,0.7301504179296754,0
1,0,17.488927841186523,0.47602347864291134,0
42,0,33.84445285797119,0.6913847701844401,0
30,0,29.213955879211426,1.4426686337630454,0
81,0,49.87101888656616,1.0767877539942485,0
27,0,27.578431606292725,0.6874448293535973,0
24,0,27.019763708114624,1.682121945829251,0
96,0,56.36475491523743,0.8783162191080026,0
35,0,30.422845602035522,0.6144369450249733,0
6,0,19.393950700759888,0.8006677266141696,0
130,0,71.34366846084595,3.1728217789712403,0
21,0,25.312119722366333,0.6826555278910817,0
77,0,48.87805128097534,0.7844622635377723,0
25,0,26.987767219543457,0.7567168572640061,0
56,0,39.40043067932129,0.7891709565403094,0


==> data/dual_both.csv <==
num_interaction,GFLOPs,mean inference ms,std inference ms,params
3,0,22.369138956069946,0.536137026464849,0
36,0,50.31725835800171,6.489987452839782,0
12,0,30.179384231567383,1.2466927648430641,0
144,0,143.94246101379395,1.7753038948694184,0
15,0,32.723650217056274,0.9375231483986457,0
49,0,64.95380115509033,6.903986859148314,0
63,0,72.25555801391602,1.7472249289293158,0
9,0,28.90009903907776,1.26817101809236,0
40,0,53.67911624908447,1.121598285372939,0
102,0,107.72911071777344,1.706324901538277,0
90,0,97.28817844390869,1.9320958881390915,0
54,0,64.48362159729004,1.8556774627270693,0
28,0,43.27559518814087,1.2152338002787837,0
128,0,128.19179034233093,3.2088334681274753,0
110,0,114.34785628318787,3.0920918521204634,0
48,0,60.44492197036743,1.0794266840278515,0
32,0,46.51947522163391,1.3404848024783043,0
7,0,26.149354219436646,0.685391690863537,0
4,0,24.154595136642456,0.6432185505521528,0
16,0,33.158714294433594,1.1424042286087916,0
20,0,39.48632311820984,4.946993766961182,0
5,0,24.723163843154907,0.6618125942921589,0
14,0,32.39997410774231,1.1998077512126775,0
18,0,34.788894176483154,1.4119809805522336,0
10,0,29.839366674423218,1.2521211027927706,0
72,0,79.78072118759155,1.8003485561262127,0
84,0,90.85209250450134,2.2062738722003448,0
2,0,22.851396083831787,0.6232272600514219,0
112,0,116.31892657279968,5.219096388365294,0
33,0,46.56504821777344,1.1652624632147994,0
8,0,27.455541849136353,1.1003842903708416,0
50,0,61.91578197479248,1.3870042881464628,0
45,0,57.9058563709259,1.5789010588274006,0
1,0,21.974466800689697,0.5640323846597126,0
42,0,54.848405838012695,1.4475909286036006,0
30,0,44.491427183151245,1.3222282206472598,0
81,0,88.32382893562317,1.4159968783737031,0
27,0,44.95081353187561,7.139909842922172,0
24,0,40.235771894454956,1.2569767424656488,0
96,0,102.06633043289185,1.7059943078203206,0
35,0,49.35261940956116,2.738855041097747,0
6,0,25.364746570587158,0.6742165780451433,0
130,0,131.6866147518158,1.60282420023567,0
21,0,37.76674032211304,1.1159386108258544,0
77,0,84.52212691307068,1.7308789056171323,0
25,0,41.00057244300842,1.2589495468046163,0
56,0,67.47207140922546,2.829070734622683,0


==> data/hoffner/c_act.csv <==
future,0.3,0.5,0.7
0,44.1,43.4,43.3
1,68.3,65.8,62.5
3,69.0,66.0,62.3
5,78.2,66.3,65.3


==> data/hoffner/f_det.csv <==
future,0.3,0.5,0.7
0,-0.1,0.7,1.5
1,-17.2,-15.5,-12.9
3,-17.7,-15.6,-12.9
5,-25.5,-15.8,-15.1


==> data/hoffner/h_idle.csv <==
future,0.3,0.5,0.7
0,29.0,29.5,30.3
1,16.9,18.1,20.1
3,16.5,18.0,20.1
5,14.1,17.8,18.3


==> data/hoffner/r_idle.csv <==
future,0.3,0.5,0.7
0,27.2,27.9,28.0
1,14.8,16.1,17.5
3,14.6,16.0,17.5
5,12.0,15.9,16.4


==> data/results_HYDRA_FIX.csv <==
num_interaction,GFLOPs,mean inference ms,std inference ms,params
3,0,18.57923984527588,0.6644298500547369,0
36,0,32.065515995025635,1.3216842791625196,0
12,0,22.604921102523804,0.7047780083644807,0
144,0,84.7948408126831,11.810986908864042,0
15,0,23.725444793701172,0.711096319751989,0
49,0,39.314903020858765,1.3016718007643815,0
63,0,43.96068572998047,1.0488707587732895,0
9,0,21.441959381103516,0.7148342060587106,0
40,0,34.12258839607239,0.7281466814304332,0
102,0,60.23245167732239,1.102564277063412,0
90,0,55.32315373420715,0.8515594675367062,0
54,0,39.53856563568115,0.9516593422861457,0
28,0,30.80902123451233,3.0793088499582653,0
128,0,71.50297331809998,1.0592220736918019,0
110,0,64.80566740036011,4.022745197119093,0
48,0,37.79241156578064,0.8496754698986196,0
32,0,30.749191522598267,0.6832710033072016,0
7,0,20.631284952163696,0.484785935795364,0
4,0,19.783745765686035,0.4704294974834007,0
16,0,23.996828079223633,0.67579811879488,0
20,0,26.08604645729065,0.6926192251388114,0
5,0,20.258960247039795,0.45489593862761596,0
14,0,23.398659706115723,0.7370451376132852,0
18,0,24.706401109695435,0.7315627470590824,0
10,0,22.764891147613525,1.9261421177777203,0
72,0,48.642908811569214,1.1339029030344265,0
84,0,53.73092031478882,1.2986968941224917,0
2,0,19.09830927848816,0.458876107212589,0
112,0,65.30736470222473,1.090550005093646,0
33,0,30.848212242126465,0.651368147994464,0
8,0,21.37824010848999,0.6748330830112585,0
50,0,38.59750509262085,0.822599677581924,0
45,0,36.0799994468689,1.0559833301315387,0
1,0,18.977951765060425,1.0315749503473268,0
42,0,35.1826274394989,0.6972921425625249,0
30,0,29.600475549697876,0.6081487466706917,0
81,0,51.428441524505615,0.9151962059442352,0
27,0,28.687413454055786,0.7895458925204739,0
24,0,27.552509307861328,0.7496826310688436,0
96,0,57.4993371963501,1.1991208465827126,0
35,0,31.70893383026123,1.4904454015364208,0
6,0,20.403045892715454,0.5211360520693177,0
130,0,72.6210207939148,1.1070952254993736,0
21,0,26.20400357246399,0.6348682216249721,0
77,0,49.546581506729126,1.2980923356965723,0
25,0,27.92454242706299,0.6946034602787282,0
56,0,40.80857181549072,0.8840043457245964,0


==> data/results_Zhifan.csv <==
num_interaction,mean inference ms,std inference ms,params,GFLOPs
1,222.439139604568,33.8035595955447,0,
110,1166.25999903679,66.5058777586307,0,
112,1216.60196638107,108.529572728495,0,
14,286.880784034729,22.0746273602373,0,
144,1408.63808584213,86.4618849734088,0,
15,440.793474674225,60.4423216399766,0,
16,458.645967721939,43.7993079027189,0,
2,193.01274394989,16.6670181524347,0,
24,403.926411151886,40.6122977464943,0,
25,516.098098754883,61.3513675319555,0,
27,535.831043243408,55.5432307458883,0,
28,284.123733043671,17.0015091245323,0,
32,411.11017203331,38.6997269025742,0,
33,451.08767580986,46.322952137445,0,
35,618.58803653717,66.8200102232957,0,
4,186.695011377335,13.0322005674123,0,
40,445.982252120972,26.426119413515,0,
42,496.269317626953,66.9784749614341,0,
45,623.18710899353,38.4358668344325,0,
48,465.907933712006,49.7396339389254,0,
49,633.865275144577,24.9783529108327,0,
50,562.197669267654,27.5788352374174,0,
54,576.834854364395,29.5837849483695,0,
56,805.614821434021,71.8663254108103,0,
63,580.061980485916,46.5345855845564,0,
7,279.07798576355,35.752633696764,0,
77,672.810520648956,44.6812567414892,0,
8,388.140321969986,59.0101308813658,0,
84,756.078566551208,38.8342885612627,0,
9,418.150185823441,49.3739708625994,0,
90,941.741503477097,77.0007906435344,0,


==> data/results_ours_dual.csv <==
num_interaction,GFLOPs,mean inference ms,std inference ms,params
3,68.71711641600001,25.933241844177246,15.792003178577172,79160114.0
36,95.207337984,48.51895213127136,36.26673183386587,79160114.0
12,75.935926272,32.389543771743774,20.6588598243092,79160114.0
144,181.84250163200002,120.9828565120697,93.79031425794304,79160114.0
15,78.349280256,33.5930962562561,21.01160506777131,79160114.0
49,105.63096576000001,57.542524099349976,44.06936447749373,79160114.0
63,116.860815872,65.51646256446838,48.75443678477953,79160114.0
9,73.52965632,30.159591674804688,20.83529481493416,79160114.0
40,98.412155904,51.14199233055115,37.742882473159,79160114.0
102,148.1759744,92.41179871559143,62.89577689851323,79160114.0
90,138.52019712,83.77590012550354,63.22648680887859,79160114.0
54,109.644957696,58.49141716957092,43.007316487170485,79160114.0
28,88.777040384,43.324987173080444,31.122101005146966,79160114.0
128,168.996074496,109.71357321739197,78.20773859191021,79160114.0
110,154.56553881600001,98.24523520469666,71.05650683093243,79160114.0
48,104.824743424,56.47608685493469,43.64282432258685,79160114.0
32,91.995436032,45.41484332084656,34.436666176161296,79160114.0
7,71.932560384,28.437730073928833,19.657211534811598,79160114.0
4,69.51271270400001,26.13796377182007,17.8282457671277,79160114.0
16,79.141924864,34.30824136734009,21.818111317414683,79160114.0
20,82.35618816,37.44377374649048,25.63445750039302,79160114.0
5,70.327199744,27.128833293914795,18.875383169105245,79160114.0
14,77.55132262400001,33.83118224143982,20.363899336918408,79160114.0
18,80.74964684800001,36.079347133636475,22.239969078340707,79160114.0
10,74.338830336,32.231266021728516,21.624302183677145,79160114.0
72,124.082577408,71.81419467926025,57.25580311356471,79160114.0
84,133.720054272,79.66759252548218,61.38184441955496,79160114.0
2,67.91148441600001,24.36548686027527,12.899870947623098,79160114.0
112,156.19392256,99.04583597183228,69.99275344311378,79160114.0
33,92.80283904000001,46.17030429840088,38.114510597728696,79160114.0
8,72.731108352,29.585474491119385,20.094164212828886,79160114.0
50,106.44013977600001,57.0070595741272,42.145000112115376,79160114.0
45,102.42319616,64.58717465400696,45.3916301663036,79160114.0
1,67.105852416,29.76995873451233,14.79673353874694,79160114.0
42,100.00925184,82.42681121826172,45.9095714121516,79160114.0
30,90.38417203200001,67.79854083061218,41.11268598323201,79160114.0
81,131.301387264,126.70244193077087,54.16264263435039,79160114.0
27,87.9897088,62.660160064697266,40.89424500448369,79160114.0
24,85.571632128,42.689072608947754,30.66301374410704,79160114.0
96,143.339821056,87.69802570343018,66.68146243093602,79160114.0
35,94.398163968,46.38465905189514,33.88788770010987,79160114.0
6,71.12279603200001,27.285611629486084,17.728143940206465,79160114.0
130,170.61796454400002,111.28477382659912,78.59428644740295,79160114.0
21,83.168904192,38.41259765625,25.828150227371683,79160114.0
77,128.09243699200002,74.61833333969116,55.8048808555955,79160114.0
25,86.37313177600001,40.53044772148132,27.0379927946359,79160114.0
56,111.24205363200001,60.58632230758667,46.7580727421496,79160114.0


==> data/revised/h03_n03.csv <==
future,M,Sp
0,5.977777778,0.197202659
1,2.972222222,0.392876382
3,2.896491228,0.35092105
5,2.438888889,0.93467166


==> data/revised/h03_n05.csv <==
future,M,Sp
0,6.141176471,0.281807753
1,3.235416667,0.395893636
3,3.216666667,0.410791918
5,3.177777778,0.403074603


==> data/revised/h03_n07.csv <==
future,M,Sp
0,6.319047619,0.26238052
1,3.647619048,0.24159335
3,3.661904762,0.267515655
5,3.283333333,0.251673565

